Prompt-and-Rerank: A Method for Zero-Shot and Few-Shot Arbitrary Textual Style Transfer with Small Language Models

We propose a method for arbitrary textual style transfer (TST)--the task of transforming a text into any given style--utilizing general-purpose pre-trained language models. Our method, Prompt-and-Rerank, is based on a mathematical formulation of the TST task, decomposing it into three constituent components: textual similarity, target style strength, and fluency. Specifically, our method first uses zero-shot or few-shot prompting to obtain a set of candidate generations in the target style, and then re-ranks these candidates according to a combination of the three components above. Empirically, our method enables small pre-trained language models to perform on par with state-of-the-art large-scale models while consuming two orders of magnitude less compute and memory. Finally, we conduct a systematic investigation of the effect of model size and prompt design (e.g., prompt paraphrasing and delimiter-pair choice) on style transfer quality across seven diverse textual style transfer datasets.

==> notes.txt <==
\begin{table*}[t]
\small 
\centering
\scalebox{0.90}{
\begin{tabular}{c | >{\rowmac}c | >{\rowmac}c  >{\rowmac}c  >{\rowmac}c  >{\rowmac}c | >{\rowmac}c  >{\rowmac}c  >{\rowmac}c  >{\rowmac}c <{\clearrow}}
\toprule
&  & \multicolumn{4}{c|}{ \bf{Positive $\to$ Negative} } & \multicolumn{4}{c}{ \bf{Negative $\to$ Positive} } \\
\bf{Model} &  \bf{Delimiter-Pair} & \bf{Acc} & \bf{\emph{r}-sBLEU} & \bf{\emph{s}-sBLEU} & \bf{PPL} & \bf{Acc} & \bf{\emph{r}-sBLEU} & \bf{\emph{s}-sBLEU} & \bf{PPL} \\ 
\midrule

\midrule
\bottomrule
\end{tabular}
}
\caption{NEW}
\label{tab:NEW}
\end{table*}




% ### LIST OF DELIMITERS
\begin{itemize}
  \item Curly brackets: $\{ \cdots \}$,
  \item Square brackets: $[ \cdots ]$,
  \item Angle brackets: $\langle \cdots  \rangle$,
  \item Parentheses: $( \cdots  )$,
  \item Quotes: $\text{"} \cdots  \text{"}$,
  \item Dashes: $\text{\textemdash} \cdots  \text{\textemdash}$,
  \item Triple angle brackets: $\langle\langle\langle \cdots  \rangle\rangle\rangle$,
  \item Bracket quote: $\rangle \text{"} \cdots  \text{"}$,
  \item Asterisk quote: $\rangle \text{"} \cdots  \text{"}$,
  \item Double curly bracket: $\{ \{ \cdots  \} \}$.
\end{itemize}


%%% BACKGROUND
% As in the case of machine translation, or more broadly many natural-language-focused sequence-to-sequence tasks, it is often difficult, if not entirely impossible, to devise and evaluation an oracle $f$ that can perform this desired task, since, for a given input sentence, there can be multiple reasonably correct outputs.\footnote{For instance, suppose we would like to change the sentiment of the input sentence $\boldsymbol{x}^{(s_1)}$=``I like going the movies,'' from positive ($s_1$=positive) to negative ($s_2$=negative) while retaining the overall semantic content. ``I don't like going to the movies,'' ``I dislike going to the movies,'' and ``I hate going to the movies'' would all be good candidates for $\boldsymbol{\tilde{x}}^{(s_2)}$.} 

% Furthermore, we currently do not have multiple parallel style transfer datasets for different domains and style choices.

% With these definitions in mind, we can express the likelihood of a generated output $\boldsymbol{\tilde{x}}^{(s_2)}$, given an input text $\boldsymbol{x}^{(s_1)}$, the source style $s_2$, and the target style $s_2$, as follows:

% $f(f(\boldsymbol{x}^{(s_1)}, s_1, s_2), s_2, s_1) = \boldsymbol{x}^{(s_1)}$



\begin{flalign*}
& \small{p(\boldsymbol{\tilde{x}}^{(s_2)} \mid [\boldsymbol{x}^{(s_1)}, s_1], s_2)} \\
& \quad = \frac{\small{p(\boldsymbol{\tilde{x}}^{(s_2)}, [\boldsymbol{x}^{(s_1)}, s_1], s_2)}}{\small{p([\boldsymbol{x}^{(s_1)}, s_1], s_2)}} \\
& \quad  = \frac{\small{p([\boldsymbol{x}^{(s_1)}, s_1], [\boldsymbol{\tilde{x}}^{(s_2)},s_2])}}{\small{p([\boldsymbol{x}^{(s_1)}, s_1], s_2)}} \\
& \quad = \frac{\small{p([\boldsymbol{x}^{(s_1)}, s_1] \mid[\boldsymbol{\tilde{x}}^{(s_2)},s_2])} \cdot \small{p([\boldsymbol{\tilde{x}}^{(s_2)},s_2] )}}{\small{p([\boldsymbol{x}^{(s_1)}, s_1], s_2)}} \\
& \quad = \frac{\small{p([\boldsymbol{x}^{(s_1)}, s_1] \mid[\boldsymbol{\tilde{x}}^{(s_2)},s_2])} \cdot \small{p([s_2 \mid \boldsymbol{\tilde{x}}^{(s_2)} ])} \cdot \small{p(\boldsymbol{\tilde{x}}^{(s_2)})} }{\small{p([\boldsymbol{x}^{(s_1)}, s_1], s_2)}} \\
& \quad \propto \small{p([\boldsymbol{x}^{(s_1)}, s_1] \mid[\boldsymbol{\tilde{x}}^{(s_2)},s_2])} \cdot \small{p([s_2 \mid \boldsymbol{\tilde{x}}^{(s_2)} ])} \cdot \small{p(\boldsymbol{\tilde{x}}^{(s_2)})} \\
& \quad = \underbrace{\small{p([\boldsymbol{x}^{(s_1)}] \mid[\boldsymbol{\tilde{x}}^{(s_2)}])}}_{\text{text similarity}} \cdot \underbrace{\small{p([s_2 \mid \boldsymbol{\tilde{x}}^{(s_2)} ])}}_{\text{desired style strength}} \cdot \underbrace{\small{p(\boldsymbol{\tilde{x}}^{(s_2)})}}_{\text{fluency}} 
\end{flalign*}
